Moran's I Lasso for models with spatially correlated data

This paper proposes a Lasso-based estimator which uses information embedded in the Moran statistic to develop a selection procedure called Moran's I Lasso (Mi-Lasso) to solve the Eigenvector Spatial Filtering (ESF) eigenvector selection problem. ESF uses a subset of eigenvectors from a spatial weights matrix to efficiently account for any omitted cross-sectional correlation terms in a classical linear regression framework, thus does not require the researcher to explicitly specify the spatial part of the underlying structural model. We derive performance bounds and show the necessary conditions for consistent eigenvector selection. The key advantages of the proposed estimator are that it is intuitive, theoretically grounded, and substantially faster than Lasso based on cross-validation or any proposed forward stepwise procedure. Our main simulation results show the proposed selection procedure performs well in finite samples. Compared to existing selection procedures, we find Mi-Lasso has one of the smallest biases and mean squared errors across a range of sample sizes and levels of spatial correlation. An application on house prices further demonstrates Mi-Lasso performs well compared to existing procedures.

==> outputs/SDM_simres.csv <==
"X4.reps","X4.sample_size","X4.p","X4.mu","X4.beta1","X4.alpha","X4.psi","X4.rho1","X4.A","X4.Estimator","X4.beta1_Bias","X4.beta1_MSE","X4.beta1_AASE","X4.No_Evecs","X4.Tuning","X8.reps","X8.sample_size","X8.p","X8.mu","X8.beta1","X8.alpha","X8.psi","X8.rho1","X8.A","X8.Estimator","X8.beta1_Bias","X8.beta1_MSE","X8.beta1_AASE","X8.No_Evecs","X8.Tuning","X12.reps","X12.sample_size","X12.p","X12.mu","X12.beta1","X12.alpha","X12.psi","X12.rho1","X12.A","X12.Estimator","X12.beta1_Bias","X12.beta1_MSE","X12.beta1_AASE","X12.No_Evecs","X12.Tuning"
"1000","100","1","4","1","0","0.9","0.3",NA,"FstepZ",0.00334860190889086,0.0189722189012016,"0.104341887672729",13.403,NA,"1000","100","1","8","1","0","0.9","0.3",NA,"FstepZ",0.0128783439883897,0.0179779176524212,"0.105770049947084",19.33,NA,"1000","100","1","12","1","0","0.9","0.3",NA,"FstepZ",0.00904021333379923,0.0172632506946892,"0.10607258778307",18.859,NA
"1000","100","1","4","1","0","0.9","0.3",NA,"CV-Lasso",0.0136473652913971,0.012299232854218,NA,2.669,25.3466025937466,"1000","100","1","8","1","0","0.9","0.3",NA,"CV-Lasso",0.00549688839286944,0.0111525499469183,NA,2.19,27.2199497476463,"1000","100","1","12","1","0","0.9","0.3",NA,"CV-Lasso",0.00435750901947896,0.0111464576852988,NA,2.056,30.2779717240235
"1000","100","1","4","1","0","0.9","0.3",NA,"CV-pLasso",0.0017149798220073,0.0137589544839118,"0.0986247402874386",2.669,NA,"1000","100","1","8","1","0","0.9","0.3",NA,"CV-pLasso",-0.00131113769063307,0.0120896411361447,"0.0978136439206274",2.19,NA,"1000","100","1","12","1","0","0.9","0.3",NA,"CV-pLasso",-0.00339626190027131,0.0123611513639709,"0.098266583345564",2.056,NA
"1000","100","1","4","1","0","0.9","0.3","2","Mi-Lasso",0.00930531504914645,0.0120409481457547,NA,1.945,863.576874685072,"1000","100","1","8","1","0","0.9","0.3","2","Mi-Lasso",0.0021077388268953,0.0110448845202214,NA,0.948,1781.78973938873,"1000","100","1","12","1","0","0.9","0.3","2","Mi-Lasso",0.000856024853214121,0.0109452953178072,NA,0.941,25314.3157640166
"1000","100","1","4","1","0","0.9","0.3","2","Mi-pLasso",0.00464696827052213,0.0125292200060363,"0.101353248739087",1.945,NA,"1000","100","1","8","1","0","0.9","0.3","2","Mi-pLasso",0.000718586567498569,0.0114641128434838,"0.100723482528766",0.948,NA,"1000","100","1","12","1","0","0.9","0.3","2","Mi-pLasso",-0.00104149761687422,0.0112972464055385,"0.100853398328238",0.941,NA
"1000","100","1","4","1","0","0.9","0.4",NA,"FstepZ",-0.00638113706172361,0.018328614880744,"0.102519242048657",10.816,NA,"1000","250","1","8","1","0","0.9","0.3",NA,"FstepZ",0.00802854746902448,0.00746332041559962,"0.0646241575591543",21.347,NA,"1000","250","1","12","1","0","0.9","0.3",NA,"FstepZ",0.00914527026008138,0.00669077185349719,"0.0650932924868098",24.209,NA
"1000","100","1","4","1","0","0.9","0.4",NA,"CV-Lasso",0.019102456319062,0.0128708581674425,NA,2.876,25.4300599898932,"1000","250","1","8","1","0","0.9","0.3",NA,"CV-Lasso",0.0123191540749588,0.00404108486037013,NA,3.749,47.3696969095326,"1000","250","1","12","1","0","0.9","0.3",NA,"CV-Lasso",0.00934239264629566,0.00394764781328061,NA,3.305,49.8938311055891
"1000","100","1","4","1","0","0.9","0.4",NA,"CV-pLasso",0.00399629273593671,0.0145600694651181,"0.0991417553066773",2.876,NA,"1000","250","1","8","1","0","0.9","0.3",NA,"CV-pLasso",0.00740625118567273,0.00410235002714715,"0.0625268893434875",3.749,NA,"1000","250","1","12","1","0","0.9","0.3",NA,"CV-pLasso",0.00608499507724902,0.00418051751323795,"0.0623813564361951",3.305,NA
"1000","100","1","4","1","0","0.9","0.4","2","Mi-Lasso",0.0137670376370138,0.0125624545664137,NA,3.538,85465.1100622861,"1000","250","1","8","1","0","0.9","0.3","2","Mi-Lasso",0.010879627535175,0.00402279229352733,NA,1.953,1147.96846643845,"1000","250","1","12","1","0","0.9","0.3","2","Mi-Lasso",0.00824157524141134,0.00394230608312981,NA,1.237,172.717395881439
"1000","100","1","4","1","0","0.9","0.4","2","Mi-pLasso",0.0073982609503418,0.0135021538493727,"0.100042826605531",3.538,NA,"1000","250","1","8","1","0","0.9","0.3","2","Mi-pLasso",0.00905560220613988,0.00414693328900426,"0.0639142813405865",1.953,NA,"1000","250","1","12","1","0","0.9","0.3","2","Mi-pLasso",0.00713762019168285,0.00403318133945509,"0.0637836585289353",1.237,NA
"1000","100","1","4","1","0","0.9","0.5",NA,"FstepZ",-0.0163173915582139,0.0186615685361997,"0.101256068169075",9.466,NA,"1000","500","1","8","1","0","0.9","0.3",NA,"FstepZ",0.00415906212036155,0.00407311834506381,"0.0451797262058789",26.209,NA,"1000","500","1","12","1","0","0.9","0.3",NA,"FstepZ",0.00309931048778211,0.00352549321646485,"0.045133108047832",24.118,NA
"1000","100","1","4","1","0","0.9","0.5",NA,"CV-Lasso",0.0249702927020883,0.0135433114003469,NA,3.248,25.2275538170321,"1000","500","1","8","1","0","0.9","0.3",NA,"CV-Lasso",0.00891996543730644,0.00240439428259481,NA,5.706,68.5761761145667,"1000","500","1","12","1","0","0.9","0.3",NA,"CV-Lasso",0.00712030891128212,0.00234110148791685,NA,5.428,74.1187551097585
"1000","100","1","4","1","0","0.9","0.5",NA,"CV-pLasso",0.00544133791003043,0.015138456325225,"0.0995089670543679",3.248,NA,"1000","500","1","8","1","0","0.9","0.3",NA,"CV-pLasso",0.00585826196707817,0.00249348562310775,"0.0442953472021607",5.706,NA,"1000","500","1","12","1","0","0.9","0.3",NA,"CV-pLasso",0.00389306713464066,0.00244658523911304,"0.0442134002315915",5.428,NA
"1000","100","1","4","1","0","0.9","0.5","2","Mi-Lasso",0.0177672981718342,0.0132912962082659,NA,6.087,84.800377298792,"1000","500","1","8","1","0","0.9","0.3","2","Mi-Lasso",0.00845462565338506,0.0023963972176867,NA,2.117,52.1423686793438,"1000","500","1","12","1","0","0.9","0.3","2","Mi-Lasso",0.00681818711836946,0.00232963709858093,NA,1.243,211.144134402924
"1000","100","1","4","1","0","0.9","0.5","2","Mi-pLasso",0.00526035441176309,0.0150590011876194,"0.0978780811326312",6.087,NA,"1000","500","1","8","1","0","0.9","0.3","2","Mi-pLasso",0.00725117848022272,0.00247463419617905,"0.0452485290726805",2.117,NA,"1000","500","1","12","1","0","0.9","0.3","2","Mi-pLasso",0.00607202663205486,0.00236049774179106,"0.0452093991169196",1.243,NA
"1000","100","1","4","1","0","0.9","0.6",NA,"FstepZ",-0.0263840183120648,0.0186056962277127,"0.10011676728161",8.876,NA,"1000","100","1","8","1","0","0.9","0.4",NA,"FstepZ",0.00854921075566217,0.0179818750242341,"0.104420770290943",16.081,NA,"1000","100","1","12","1","0","0.9","0.4",NA,"FstepZ",0.0039042318300202,0.0170276474873668,"0.104179646815301",15.258,NA
"1000","100","1","4","1","0","0.9","0.6",NA,"CV-Lasso",0.0313973343595104,0.0144456051138216,NA,3.639,25.0626349681655,"1000","100","1","8","1","0","0.9","0.4",NA,"CV-Lasso",0.00748253645377495,0.0113494690385452,NA,2.342,27.0019103051265,"1000","100","1","12","1","0","0.9","0.4",NA,"CV-Lasso",0.00654227980520239,0.0113000470432732,NA,2.253,29.9370293625572
"1000","100","1","4","1","0","0.9","0.6",NA,"CV-pLasso",0.00744551566661555,0.0159871147607566,"0.100000675663534",3.639,NA,"1000","100","1","8","1","0","0.9","0.4",NA,"CV-pLasso",-0.000623003343477646,0.0123425700633072,"0.0979457997744947",2.342,NA,"1000","100","1","12","1","0","0.9","0.4",NA,"CV-pLasso",-0.00199993454883918,0.0125460247648135,"0.0983255078775518",2.253,NA
"1000","100","1","4","1","0","0.9","0.6","2","Mi-Lasso",0.0201373214526563,0.0140873102160864,NA,9.76,472.952959554163,"1000","100","1","8","1","0","0.9","0.4","2","Mi-Lasso",0.00421138763601947,0.0112132105965564,NA,1.323,428.460319877956,"1000","100","1","12","1","0","0.9","0.4","2","Mi-Lasso",0.00281821863931109,0.0111159786275776,NA,1.341,1068.30373170242
"1000","100","1","4","1","0","0.9","0.6","2","Mi-pLasso",0.00259498985283302,0.0161847312237889,"0.0946344057664447",9.76,NA,"1000","100","1","8","1","0","0.9","0.4","2","Mi-pLasso",0.00267989582782002,0.0116748212351073,"0.100536474305207",1.323,NA,"1000","100","1","12","1","0","0.9","0.4","2","Mi-pLasso",-8.41241479628829e-05,0.0115326809492871,"0.100591431355803",1.341,NA
"1000","100","1","4","1","0","0.9","0.7",NA,"FstepZ",-0.0368517265527761,0.0196279534302598,"0.0994612404530817",9.453,NA,"1000","250","1","8","1","0","0.9","0.4",NA,"FstepZ",0.000519437982595461,0.00622737792641245,"0.0634861411495943",14.571,NA,"1000","250","1","12","1","0","0.9","0.4",NA,"FstepZ",0.00339334460926488,0.00637751841595161,"0.0639126862727967",17.578,NA
"1000","100","1","4","1","0","0.9","0.7",NA,"CV-Lasso",0.0383559560493343,0.0154855395693826,NA,4.055,24.7703507884783,"1000","250","1","8","1","0","0.9","0.4",NA,"CV-Lasso",0.0163844493514922,0.00424206064738729,NA,4.044,47.4859682184998,"1000","250","1","12","1","0","0.9","0.4",NA,"CV-Lasso",0.0120137286215476,0.00406171338548486,NA,3.647,49.5156781536724
"1000","100","1","4","1","0","0.9","0.7",NA,"CV-pLasso",0.00607658968944658,0.0166022667095308,"0.100667401228232",4.055,NA,"1000","250","1","8","1","0","0.9","0.4",NA,"CV-pLasso",0.0100093914510213,0.00428906176676268,"0.0627964790351781",4.044,NA,"1000","250","1","12","1","0","0.9","0.4",NA,"CV-pLasso",0.00690050774976037,0.00425842245487042,"0.0624868452229637",3.647,NA
"1000","100","1","4","1","0","0.9","0.7","2","Mi-Lasso",0.0212256409966451,0.0148869767467481,NA,14.621,107.126903126091,"1000","250","1","8","1","0","0.9","0.4","2","Mi-Lasso",0.0143258505092401,0.00420411667760702,NA,4.516,40.4384118597514,"1000","250","1","12","1","0","0.9","0.4","2","Mi-Lasso",0.010859249029368,0.00405003952129775,NA,2.588,43.263803473361
"1000","100","1","4","1","0","0.9","0.7","2","Mi-pLasso",-0.00103391493800042,0.0177951170777241,"0.0903207625353461",14.621,NA,"1000","250","1","8","1","0","0.9","0.4","2","Mi-pLasso",0.010363021290472,0.00446100039982701,"0.0632918308607102",4.516,NA,"1000","250","1","12","1","0","0.9","0.4","2","Mi-pLasso",0.00879975425704749,0.00415875213297192,"0.0634795139245818",2.588,NA
"1000","100","1","4","1","0","0.9","0.8",NA,"FstepZ",-0.0455812280920161,0.0203959488421872,"0.0990030960822492",10.354,NA,"1000","500","1","8","1","0","0.9","0.4",NA,"FstepZ",-0.00124142399871929,0.00348516827006708,"0.0445042915060185",18.216,NA,"1000","500","1","12","1","0","0.9","0.4",NA,"FstepZ",-0.000604839446156635,0.00326507635213686,"0.0445482150928992",18.285,NA
"1000","100","1","4","1","0","0.9","0.8",NA,"CV-Lasso",0.0457872446405723,0.0166752667395739,NA,4.595,24.4752876749807,"1000","500","1","8","1","0","0.9","0.4",NA,"CV-Lasso",0.012527873310493,0.00252152501811661,NA,6.243,68.1200646052386,"1000","500","1","12","1","0","0.9","0.4",NA,"CV-Lasso",0.0100892818656173,0.00242982548952371,NA,5.834,73.8568342818147
"1000","100","1","4","1","0","0.9","0.8",NA,"CV-pLasso",0.00685194301934611,0.0175885327389242,"0.101252197666599",4.595,NA,"1000","500","1","8","1","0","0.9","0.4",NA,"CV-pLasso",0.00775305360849332,0.00258285443288852,"0.0444367094096745",6.243,NA,"1000","500","1","12","1","0","0.9","0.4",NA,"CV-pLasso",0.0057879897054709,0.0025235225011244,"0.0443343857269174",5.834,NA
"1000","100","1","4","1","0","0.9","0.8","2","Mi-Lasso",0.0211676975579382,0.0157473910683406,NA,20.895,24.322670769536,"1000","500","1","8","1","0","0.9","0.4","2","Mi-Lasso",0.0116765137863144,0.00252783472253703,NA,6.545,201.071137933906,"1000","500","1","12","1","0","0.9","0.4","2","Mi-Lasso",0.00962896382121659,0.00241387413575959,NA,4.115,32.6936377656874
"1000","100","1","4","1","0","0.9","0.8","2","Mi-pLasso",-0.00281355559914542,0.0186737551380564,"0.0849712536788193",20.895,NA,"1000","500","1","8","1","0","0.9","0.4","2","Mi-pLasso",0.00899781219238349,0.00268831743375404,"0.0448057378327528",6.545,NA,"1000","500","1","12","1","0","0.9","0.4","2","Mi-pLasso",0.00754575670389457,0.00246922457055283,"0.0449187927161864",4.115,NA
"1000","100","1","4","1","0","0.9","0.9",NA,"FstepZ",-0.0562528738279909,0.0229479200187546,"0.0984173940477985",11.509,NA,"1000","100","1","8","1","0","0.9","0.5",NA,"FstepZ",0.00183466537876442,0.0171649547824107,"0.102960006174335",13.61,NA,"1000","100","1","12","1","0","0.9","0.5",NA,"FstepZ",-0.00250935147297637,0.0174380217397267,"0.102817254274644",13.176,NA
"1000","100","1","4","1","0","0.9","0.9",NA,"CV-Lasso",0.053049812827517,0.018080043575037,NA,5.294,24.1158062562315,"1000","100","1","8","1","0","0.9","0.5",NA,"CV-Lasso",0.0101730838641636,0.0115484334997636,NA,2.378,27.2035308942657,"1000","100","1","12","1","0","0.9","0.5",NA,"CV-Lasso",0.00903787368008713,0.0115160105252928,NA,2.341,29.6621601260938
"1000","100","1","4","1","0","0.9","0.9",NA,"CV-pLasso",0.0063489002694197,0.01863658334135,"0.101528460996005",5.294,NA,"1000","100","1","8","1","0","0.9","0.5",NA,"CV-pLasso",0.000932887719393927,0.0124737938267493,"0.0983261740371017",2.378,NA,"1000","100","1","12","1","0","0.9","0.5",NA,"CV-pLasso",-0.000586448212303359,0.0128224222930863,"0.0986961646703217",2.341,NA
"1000","100","1","4","1","0","0.9","0.9","2","Mi-Lasso",0.0199407885487197,0.0166072615995271,NA,28.034,0.421230038831114,"1000","100","1","8","1","0","0.9","0.5","2","Mi-Lasso",0.0064620369846875,0.011415636186422,NA,1.939,317.7782632687,"1000","100","1","12","1","0","0.9","0.5","2","Mi-Lasso",0.00503310087020448,0.011336831649559,NA,1.91,291.864721241383
"1000","100","1","4","1","0","0.9","0.9","2","Mi-pLasso",-0.00709378109513081,0.0200573481318312,"0.079102420587994",28.034,NA,"1000","100","1","8","1","0","0.9","0.5","2","Mi-pLasso",0.00296339819807456,0.0120397150016559,"0.100093400077365",1.939,NA,"1000","100","1","12","1","0","0.9","0.5","2","Mi-pLasso",0.00140200595479678,0.0119618753541774,"0.100163604284515",1.91,NA
"1000","250","1","4","1","0","0.9","0.3",NA,"FstepZ",0.00609988714698573,0.00731745631522868,"0.0644554864135163",18.606,NA,"1000","250","1","8","1","0","0.9","0.5",NA,"FstepZ",-0.00614448445742677,0.00578537499269181,"0.0627241508549179",12.611,NA,"1000","250","1","12","1","0","0.9","0.5",NA,"FstepZ",-0.00167935313131551,0.00573548370137942,"0.0628936593106178",12.674,NA
"1000","250","1","4","1","0","0.9","0.3",NA,"CV-Lasso",0.0142777558328537,0.00423518284343454,NA,3.858,43.784016872113,"1000","250","1","8","1","0","0.9","0.5",NA,"CV-Lasso",0.0209924021114474,0.00448673732509526,NA,4.323,47.2843829459762,"1000","250","1","12","1","0","0.9","0.5",NA,"CV-Lasso",0.0151645983540523,0.00421112515636617,NA,3.953,49.509534344045
"1000","250","1","4","1","0","0.9","0.3",NA,"CV-pLasso",0.0091380678890689,0.00451145813648426,"0.0625682269376993",3.858,NA,"1000","250","1","8","1","0","0.9","0.5",NA,"CV-pLasso",0.0129584385403314,0.0044504182768871,"0.0631262698113567",4.323,NA,"1000","250","1","12","1","0","0.9","0.5",NA,"CV-pLasso",0.00854855507055419,0.00443323418850642,"0.0626445908339349",3.953,NA
"1000","250","1","4","1","0","0.9","0.3","2","Mi-Lasso",0.0129782138441119,0.00422764781287491,NA,2.686,27.7203475606934,"1000","250","1","8","1","0","0.9","0.5","2","Mi-Lasso",0.0173384023097733,0.00443626000418453,NA,9.163,24.9808804034449,"1000","250","1","12","1","0","0.9","0.5","2","Mi-Lasso",0.0133700884799703,0.00419020142466148,NA,5.046,727174.765499785
"1000","250","1","4","1","0","0.9","0.3","2","Mi-pLasso",0.0102538449433867,0.0044228956241123,"0.0638525956498345",2.686,NA,"1000","250","1","8","1","0","0.9","0.5","2","Mi-pLasso",0.00967699172282677,0.0048803595820826,"0.0620533205817044",9.163,NA,"1000","250","1","12","1","0","0.9","0.5","2","Mi-pLasso",0.00898416384608569,0.00437374866950572,"0.0628385787376669",5.046,NA
"1000","250","1","4","1","0","0.9","0.4",NA,"FstepZ",0.000419308596359969,0.00668261174009957,"0.0635099356983787",14.716,NA,"1000","500","1","8","1","0","0.9","0.5",NA,"FstepZ",-0.00550921992165887,0.00310586150862411,"0.0441259385565388",16.516,NA,"1000","500","1","12","1","0","0.9","0.5",NA,"FstepZ",-0.00490683065854847,0.00289341430926964,"0.0441637642662541",15.806,NA
"1000","250","1","4","1","0","0.9","0.4",NA,"CV-Lasso",0.0188777644484872,0.00447723278101846,NA,4.142,43.883800372998,"1000","500","1","8","1","0","0.9","0.5",NA,"CV-Lasso",0.0165134635724671,0.00268576379161861,NA,6.877,67.9791100674432,"1000","500","1","12","1","0","0.9","0.5",NA,"CV-Lasso",0.013414442039438,0.00253823594180717,NA,6.302,73.1344104573898
"1000","250","1","4","1","0","0.9","0.4",NA,"CV-pLasso",0.0114731057653163,0.00466424040650231,"0.0628820949884662",4.142,NA,"1000","500","1","8","1","0","0.9","0.5",NA,"CV-pLasso",0.0098472958202922,0.00270083864859904,"0.0446004806444829",6.877,NA,"1000","500","1","12","1","0","0.9","0.5",NA,"CV-pLasso",0.00796933054441396,0.0025993945406604,"0.044476961783288",6.302,NA
"1000","250","1","4","1","0","0.9","0.4","2","Mi-Lasso",0.0166024057609631,0.00450751669971192,NA,6.218,34.236562744205,"1000","500","1","8","1","0","0.9","0.5","2","Mi-Lasso",0.01431048861837,0.00268803157168602,NA,16.572,5.32772378241813,"1000","500","1","12","1","0","0.9","0.5","2","Mi-Lasso",0.0122044222840059,0.00251827196186768,NA,10.598,32.063362498473
"1000","250","1","4","1","0","0.9","0.4","2","Mi-pLasso",0.0113408996912236,0.00500430867136209,"0.0629566964862623",6.218,NA,"1000","500","1","8","1","0","0.9","0.5","2","Mi-pLasso",0.00747692469436334,0.00291498390577488,"0.0436785674703082",16.572,NA,"1000","500","1","12","1","0","0.9","0.5","2","Mi-pLasso",0.008064894708947,0.00260304847630357,"0.0442015786707148",10.598,NA
"1000","250","1","4","1","0","0.9","0.5",NA,"FstepZ",-0.0075484038452851,0.00559974011015685,"0.0625992568576548",10.945,NA,"1000","100","1","8","1","0","0.9","0.6",NA,"FstepZ",-0.00252625620033009,0.0170620887411428,"0.101482798209718",11.4,NA,"1000","100","1","12","1","0","0.9","0.6",NA,"FstepZ",-0.00657170002818919,0.0169081554619567,"0.101625147061784",11.515,NA
"1000","250","1","4","1","0","0.9","0.5",NA,"CV-Lasso",0.0240392117002626,0.00480289630357591,NA,4.651,43.7825677404821,"1000","100","1","8","1","0","0.9","0.6",NA,"CV-Lasso",0.013040926841295,0.0118332849756978,NA,2.533,27.0324768717227,"1000","100","1","12","1","0","0.9","0.6",NA,"CV-Lasso",0.0116782068268133,0.0117441466760488,NA,2.533,29.2373481746683
"1000","250","1","4","1","0","0.9","0.5",NA,"CV-pLasso",0.0137702216916937,0.00483751023053464,"0.0631703195583294",4.651,NA,"1000","100","1","8","1","0","0.9","0.6",NA,"CV-pLasso",0.00205538115434734,0.0128314897112852,"0.0985937621411043",2.533,NA,"1000","100","1","12","1","0","0.9","0.6",NA,"CV-pLasso",0.000546917471929032,0.0130596312149584,"0.0988598177953591",2.533,NA
"1000","250","1","4","1","0","0.9","0.5","2","Mi-Lasso",0.0198524600735315,0.00488320170020213,NA,12.254,63.4124696577596,"1000","100","1","8","1","0","0.9","0.6","2","Mi-Lasso",0.00869657588469663,0.0116692620453114,NA,2.794,8705.79169172242,"1000","100","1","12","1","0","0.9","0.6","2","Mi-Lasso",0.00728305724829004,0.0116124791928804,NA,2.822,6628.27968950811
"1000","250","1","4","1","0","0.9","0.5","2","Mi-pLasso",0.0119278978103623,0.00552153028886572,"0.0614512262582556",12.254,NA,"1000","100","1","8","1","0","0.9","0.6","2","Mi-pLasso",0.00407480206139099,0.0127002596678461,"0.0993438778221958",2.794,NA,"1000","100","1","12","1","0","0.9","0.6","2","Mi-pLasso",0.00146034365619108,0.0125068730658363,"0.0993897137621704",2.822,NA
"1000","250","1","4","1","0","0.9","0.6",NA,"FstepZ",-0.0124914863741785,0.00582850979913155,"0.0623143945290111",12.568,NA,"1000","250","1","8","1","0","0.9","0.6",NA,"FstepZ",-0.0112264592516087,0.00575521640036263,"0.0622622071262936",12.166,NA,"1000","250","1","12","1","0","0.9","0.6",NA,"FstepZ",-0.00459865923229086,0.0059253345442586,"0.0624161760829384",12.197,NA
"1000","250","1","4","1","0","0.9","0.6",NA,"CV-Lasso",0.029412843448466,0.00520323326014889,NA,5.449,43.3884726501733,"1000","250","1","8","1","0","0.9","0.6",NA,"CV-Lasso",0.0258810126409696,0.00481542401470863,NA,4.845,46.7383442518044,"1000","250","1","12","1","0","0.9","0.6",NA,"CV-Lasso",0.0186760573186648,0.0044083236767418,NA,4.333,49.0517002870932
"1000","250","1","4","1","0","0.9","0.6",NA,"CV-pLasso",0.0156807211294936,0.00504503903159125,"0.0633645115392735",5.449,NA,"1000","250","1","8","1","0","0.9","0.6",NA,"CV-pLasso",0.015165730639632,0.004727507596454,"0.0634065960287464",4.845,NA,"1000","250","1","12","1","0","0.9","0.6",NA,"CV-pLasso",0.0105856609792172,0.00457682982725619,"0.0628534578011709",4.333,NA
"1000","250","1","4","1","0","0.9","0.6","2","Mi-Lasso",0.0223263284055497,0.00526252405664653,NA,21.852,4.72096465535624,"1000","250","1","8","1","0","0.9","0.6","2","Mi-Lasso",0.0193708795835661,0.00468742302173607,NA,16.832,1020809.88559581,"1000","250","1","12","1","0","0.9","0.6","2","Mi-Lasso",0.0156035222457058,0.0043748527115228,NA,9.252,53.7755102394022
"1000","250","1","4","1","0","0.9","0.6","2","Mi-pLasso",0.0104027653519947,0.00590781259945712,"0.059029272965516",21.852,NA,"1000","250","1","8","1","0","0.9","0.6","2","Mi-pLasso",0.00779799863789776,0.00531245516655812,"0.0600069405145416",16.832,NA,"1000","250","1","12","1","0","0.9","0.6","2","Mi-pLasso",0.00908889279125114,0.00485264602108083,"0.0617332517950914",9.252,NA
"1000","250","1","4","1","0","0.9","0.7",NA,"FstepZ",-0.017283364462121,0.00609430294974349,"0.0620061510247651",14.223,NA,"1000","500","1","8","1","0","0.9","0.6",NA,"FstepZ",-0.00970119347875709,0.00306164061154623,"0.0438623547337815",17.946,NA,"1000","500","1","12","1","0","0.9","0.6",NA,"FstepZ",-0.00838032670956701,0.00293516990215219,"0.0438978571055665",17.473,NA
"1000","250","1","4","1","0","0.9","0.7",NA,"CV-Lasso",0.035221048821759,0.005723012293083,NA,6.376,43.0241610254361,"1000","500","1","8","1","0","0.9","0.6",NA,"CV-Lasso",0.0208710423258409,0.00289937194240177,NA,7.986,67.2128260492693,"1000","500","1","12","1","0","0.9","0.6",NA,"CV-Lasso",0.017181785445749,0.00270779954434101,NA,6.872,72.6330039593652
"1000","250","1","4","1","0","0.9","0.7",NA,"CV-pLasso",0.0172467148329729,0.0054032781405921,"0.0635745463863608",6.376,NA,"1000","500","1","8","1","0","0.9","0.6",NA,"CV-pLasso",0.0118943526062638,0.00282928847091824,"0.044695584722317",7.986,NA,"1000","500","1","12","1","0","0.9","0.6",NA,"CV-pLasso",0.0104288281493976,0.00275480276148967,"0.0446390895481552",6.872,NA
"1000","250","1","4","1","0","0.9","0.7","2","Mi-Lasso",0.0233375615613758,0.00558735425731693,NA,35.491,0.529768707308516,"1000","500","1","8","1","0","0.9","0.6","2","Mi-Lasso",0.0158074157912993,0.00283384983992488,NA,35.617,0.790694017998816,"1000","500","1","12","1","0","0.9","0.6","2","Mi-Lasso",0.0142469367013576,0.0026435301165238,NA,23.236,1.7043614695958
"1000","250","1","4","1","0","0.9","0.7","2","Mi-pLasso",0.00644551045745367,0.0061996361626992,"0.0556542019300786",35.491,NA,"1000","500","1","8","1","0","0.9","0.6","2","Mi-pLasso",0.00472554293486493,0.00317964637729883,"0.0417053015178186",35.617,NA,"1000","500","1","12","1","0","0.9","0.6","2","Mi-pLasso",0.00666306132489236,0.0028610224776553,"0.04285915846011",23.236,NA
"1000","250","1","4","1","0","0.9","0.8",NA,"FstepZ",-0.0221752159141518,0.00664204590828649,"0.0617973102639592",16.696,NA,"1000","100","1","8","1","0","0.9","0.7",NA,"FstepZ",-0.00627218683107789,0.0173113227484716,"0.100457077869323",10.669,NA,"1000","100","1","12","1","0","0.9","0.7",NA,"FstepZ",-0.0144361278667104,0.0165372834291863,"0.10027516478577",9.875,NA
"1000","250","1","4","1","0","0.9","0.8",NA,"CV-Lasso",0.0411974756105704,0.00634407086847048,NA,7.514,42.1988316300901,"1000","100","1","8","1","0","0.9","0.7",NA,"CV-Lasso",0.0161467862306572,0.0121751011405374,NA,2.659,26.8355810887936,"1000","100","1","12","1","0","0.9","0.7",NA,"CV-Lasso",0.0145450727949521,0.0119565811779818,NA,2.767,28.4811221107962
"1000","250","1","4","1","0","0.9","0.8",NA,"CV-pLasso",0.0175086210056097,0.00577233372467756,"0.0637521480343476",7.514,NA,"1000","100","1","8","1","0","0.9","0.7",NA,"CV-pLasso",0.00318671969583528,0.0133407052602279,"0.0989713837674977",2.659,NA,"1000","100","1","12","1","0","0.9","0.7",NA,"CV-pLasso",0.000531373888966513,0.0132027844244195,"0.0990810375587063",2.767,NA
"1000","250","1","4","1","0","0.9","0.8","2","Mi-Lasso",0.0226881918549464,0.00581985203122828,NA,53.461,0.172383033772911,"1000","100","1","8","1","0","0.9","0.7","2","Mi-Lasso",0.0108734636090468,0.0119957867183024,NA,3.981,323.146715290865,"1000","100","1","12","1","0","0.9","0.7","2","Mi-Lasso",0.0094543574888184,0.0119473547770121,NA,4.074,38.5472874008004
"1000","250","1","4","1","0","0.9","0.8","2","Mi-pLasso",0.00259129329346752,0.0066301582401139,"0.0514893161069981",53.461,NA,"1000","100","1","8","1","0","0.9","0.7","2","Mi-pLasso",0.00330017299810126,0.0131035668053169,"0.0982586115415722",3.981,NA,"1000","100","1","12","1","0","0.9","0.7","2","Mi-pLasso",0.0017377168753514,0.0131221267999351,"0.0982790302926181",4.074,NA
"1000","250","1","4","1","0","0.9","0.9",NA,"FstepZ",-0.0285918563863475,0.00726029525976005,"0.0616302436403183",19.39,NA,"1000","250","1","8","1","0","0.9","0.7",NA,"FstepZ",-0.0155358046489573,0.00596466779749642,"0.0619365640787468",13.4,NA,"1000","250","1","12","1","0","0.9","0.7",NA,"FstepZ",-0.00987207757698627,0.0056555351264712,"0.061977089436557",12.099,NA
"1000","250","1","4","1","0","0.9","0.9",NA,"CV-Lasso",0.0475414832429284,0.00708623876613965,NA,8.903,41.1001520177128,"1000","250","1","8","1","0","0.9","0.7",NA,"CV-Lasso",0.0309875576948111,0.00524210757494982,NA,5.686,45.9758432341492,"1000","250","1","12","1","0","0.9","0.7",NA,"CV-Lasso",0.0225071903043679,0.00464716839131152,NA,4.811,47.8985773094816
"1000","250","1","4","1","0","0.9","0.9",NA,"CV-pLasso",0.0177186886910332,0.00613714589868239,"0.0638560367549044",8.903,NA,"1000","250","1","8","1","0","0.9","0.7",NA,"CV-pLasso",0.0166678510856924,0.00507293378301936,"0.063580412118141",5.686,NA,"1000","250","1","12","1","0","0.9","0.7",NA,"CV-pLasso",0.0128384692933983,0.00476685410304255,"0.0630420708639328",4.811,NA
"1000","250","1","4","1","0","0.9","0.9","2","Mi-Lasso",0.02106636798336,0.00599392683906271,NA,74.683,0.0976938119813223,"1000","250","1","8","1","0","0.9","0.7","2","Mi-Lasso",0.0205382005411301,0.00495023815953524,NA,28.229,1.08567711760417,"1000","250","1","12","1","0","0.9","0.7","2","Mi-Lasso",0.017347464610086,0.00458640495425962,NA,15.581,245.801555032047
"1000","250","1","4","1","0","0.9","0.9","2","Mi-pLasso",0.000170569461224401,0.00679479808261224,"0.0470102567385135",74.683,NA,"1000","250","1","8","1","0","0.9","0.7","2","Mi-pLasso",0.00649931055634712,0.00573089338830649,"0.0571655223126962",28.229,NA,"1000","250","1","12","1","0","0.9","0.7","2","Mi-pLasso",0.00739985526983356,0.00504353431360143,"0.0600611723671052",15.581,NA
"1000","500","1","4","1","0","0.9","0.3",NA,"FstepZ",-0.00309070080864415,0.00348878853252885,"0.0449857371626977",18.109,NA,"1000","500","1","8","1","0","0.9","0.7",NA,"FstepZ",-0.0130614711724378,0.00321295209596568,"0.0436778024109803",21.452,NA,"1000","500","1","12","1","0","0.9","0.7",NA,"FstepZ",-0.0109970807928474,0.00296520061493106,"0.0436753860602213",19.38,NA
"1000","500","1","4","1","0","0.9","0.3",NA,"CV-Lasso",0.0100564142820647,0.00241619843653632,NA,6.47,63.5977682286964,"1000","500","1","8","1","0","0.9","0.7",NA,"CV-Lasso",0.0254531484877791,0.00317178719270005,NA,9.318,66.1628297672283,"1000","500","1","12","1","0","0.9","0.7",NA,"CV-Lasso",0.0210635557381513,0.0029039518162809,NA,8.031,70.779086523832
"1000","500","1","4","1","0","0.9","0.3",NA,"CV-pLasso",0.00479208177018942,0.00252809657904116,"0.0444471719512989",6.47,NA,"1000","500","1","8","1","0","0.9","0.7",NA,"CV-pLasso",0.01340340814422,0.00304151950670357,"0.0447963306106244",9.318,NA,"1000","500","1","12","1","0","0.9","0.7",NA,"CV-pLasso",0.0118448427809075,0.0029104728815066,"0.0447133286735653",8.031,NA
"1000","500","1","4","1","0","0.9","0.3","2","Mi-Lasso",0.00986569262093195,0.00242222234587663,NA,4.648,23.3841673420197,"1000","500","1","8","1","0","0.9","0.7","2","Mi-Lasso",0.0159802368103059,0.00297400364086197,NA,65.116,0.276415312150505,"1000","500","1","12","1","0","0.9","0.7","2","Mi-Lasso",0.0150701852561881,0.00275007585940445,NA,43.851,0.270319889807571
"1000","500","1","4","1","0","0.9","0.3","2","Mi-pLasso",0.00757394996768856,0.00250939931563129,"0.0452209390793246",4.648,NA,"1000","500","1","8","1","0","0.9","0.7","2","Mi-pLasso",0.00100594930351572,0.00345189561655496,"0.0389979846491627",65.116,NA,"1000","500","1","12","1","0","0.9","0.7","2","Mi-pLasso",0.0029018661214133,0.00306648598028238,"0.040821072439793",43.851,NA
"1000","500","1","4","1","0","0.9","0.4",NA,"FstepZ",-0.00732612092694418,0.00318417732637667,"0.0446011564214777",15.07,NA,"1000","100","1","8","1","0","0.9","0.8",NA,"FstepZ",-0.0125922840330137,0.0173447846560583,"0.0996362090292588",9.755,NA,"1000","100","1","12","1","0","0.9","0.8",NA,"FstepZ",-0.0177676848812512,0.016516806229999,"0.0991949217009757",9.299,NA
"1000","500","1","4","1","0","0.9","0.4",NA,"CV-Lasso",0.0161534235314886,0.002726731731584,NA,7.253,63.2200729616839,"1000","100","1","8","1","0","0.9","0.8",NA,"CV-Lasso",0.0195911006023286,0.012531369525878,NA,2.861,26.8053836568476,"1000","100","1","12","1","0","0.9","0.8",NA,"CV-Lasso",0.0179036045765806,0.0122471584966458,NA,2.902,28.3580522715115
"1000","500","1","4","1","0","0.9","0.4",NA,"CV-pLasso",0.00854576223256864,0.00277092803131877,"0.0447051003091033",7.253,NA,"1000","100","1","8","1","0","0.9","0.8",NA,"CV-pLasso",0.00419582066648827,0.0136973876631005,"0.0992768031691511",2.861,NA,"1000","100","1","12","1","0","0.9","0.8",NA,"CV-pLasso",0.00163294148583071,0.0132522344812421,"0.0995877156111327",2.902,NA
"1000","500","1","4","1","0","0.9","0.4","2","Mi-Lasso",0.0144889957394398,0.00270448423049626,NA,14.583,38.9298117302859,"1000","100","1","8","1","0","0.9","0.8","2","Mi-Lasso",0.0128175694320594,0.0123742821658165,NA,5.5,11510.4887460446,"1000","100","1","12","1","0","0.9","0.8","2","Mi-Lasso",0.011379145827376,0.0123387696126688,NA,5.72,92.901265769698
"1000","500","1","4","1","0","0.9","0.4","2","Mi-pLasso",0.0080466106092234,0.00283964647770304,"0.0441979647427307",14.583,NA,"1000","100","1","8","1","0","0.9","0.8","2","Mi-pLasso",0.00254364745055713,0.0139648091161477,"0.0969471150515281",5.5,NA,"1000","100","1","12","1","0","0.9","0.8","2","Mi-pLasso",0.00150654535142625,0.0140202188204719,"0.0967677914625706",5.72,NA
"1000","500","1","4","1","0","0.9","0.5",NA,"FstepZ",-0.016785309002897,0.00316768100946989,"0.0443513591223841",18.625,NA,"1000","250","1","8","1","0","0.9","0.8",NA,"FstepZ",-0.0205275019013166,0.00625445996420565,"0.0616671223873723",15.451,NA,"1000","250","1","12","1","0","0.9","0.8",NA,"FstepZ",-0.0146883139650491,0.00553966120048491,"0.0616954126212526",12.752,NA
"1000","500","1","4","1","0","0.9","0.5",NA,"CV-Lasso",0.0181134440267581,0.00270890676828669,NA,8.07007007007007,63.2903653501593,"1000","250","1","8","1","0","0.9","0.8",NA,"CV-Lasso",0.0363534484541326,0.00574800934721754,NA,6.622,44.7516347508157,"1000","250","1","12","1","0","0.9","0.8",NA,"CV-Lasso",0.0267057514741529,0.00494325126849312,NA,5.171,47.6745712430128
"1000","500","1","4","1","0","0.9","0.5",NA,"CV-pLasso",0.00730019422548622,0.00273962451310813,"0.0449802595456534",8.07007007007007,NA,"1000","250","1","8","1","0","0.9","0.8",NA,"CV-pLasso",0.0178495881085385,0.00537569271358872,"0.0637676024362577",6.622,NA,"1000","250","1","12","1","0","0.9","0.8",NA,"CV-pLasso",0.0152052484959473,0.00500604838592688,"0.0633681547678951",5.171,NA
"1000","500","1","4","1","0","0.9","0.5","2","Mi-Lasso",0.0126693869743451,0.00257923442718692,NA,37.827,0.505200768658475,"1000","250","1","8","1","0","0.9","0.8","2","Mi-Lasso",0.0204871135583409,0.00521246913789204,NA,42.998,0.297850721785974,"1000","250","1","12","1","0","0.9","0.8","2","Mi-Lasso",0.0183336846741466,0.00478679111388996,NA,24.341,8.20524882762445
"1000","500","1","4","1","0","0.9","0.5","2","Mi-pLasso",0.00147382035378252,0.00304313214793912,"0.0419544018259143",37.827,NA,"1000","250","1","8","1","0","0.9","0.8","2","Mi-pLasso",0.00219623028084848,0.00643877454454469,"0.0537087513255548",42.998,NA,"1000","250","1","12","1","0","0.9","0.8","2","Mi-pLasso",0.00492056692699028,0.00547919321645359,"0.0577982956245746",24.341,NA
"1000","500","1","4","1","0","0.9","0.6",NA,"FstepZ",-0.0166256295705847,0.00324858022207287,"0.0440998362159225",21.086,NA,"1000","500","1","8","1","0","0.9","0.8",NA,"FstepZ",-0.0169679823259061,0.00348387546881261,"0.0435497223922296",25.745,NA,"1000","500","1","12","1","0","0.9","0.8",NA,"FstepZ",-0.0138523720913906,0.00313263609830188,"0.0435177141625913",22.533,NA
"1000","500","1","4","1","0","0.9","0.6",NA,"CV-Lasso",0.0273301644554904,0.00326077565512444,NA,9.833,61.7970943637526,"1000","500","1","8","1","0","0.9","0.8",NA,"CV-Lasso",0.0305799414947221,0.00353206414928266,NA,10.484,65.0603470021869,"1000","500","1","12","1","0","0.9","0.8",NA,"CV-Lasso",0.0252735156759276,0.00315428819977135,NA,9.265,68.8649571707814
"1000","500","1","4","1","0","0.9","0.6",NA,"CV-pLasso",0.0137218902467693,0.00305890086371097,"0.044982672607981",9.833,NA,"1000","500","1","8","1","0","0.9","0.8",NA,"CV-pLasso",0.0152482176477686,0.00322532058105112,"0.0449684421743164",10.484,NA,"1000","500","1","12","1","0","0.9","0.8",NA,"CV-pLasso",0.0137098038144055,0.00302486151917317,"0.0448038673990586",9.265,NA
"1000","500","1","4","1","0","0.9","0.6","2","Mi-Lasso",0.0167366064286407,0.00292534413998283,NA,72.184,0.175666090340244,"1000","500","1","8","1","0","0.9","0.8","2","Mi-Lasso",0.0149793348358052,0.0031039092218185,NA,103.684,0.0841855601396233,"1000","500","1","12","1","0","0.9","0.8","2","Mi-Lasso",0.0147769941039697,0.00285211112988037,NA,72.738,0.120838920359422
"1000","500","1","4","1","0","0.9","0.6","2","Mi-pLasso",0.00116729513368163,0.00335830084730595,"0.0387952614513901",72.184,NA,"1000","500","1","8","1","0","0.9","0.8","2","Mi-pLasso",-0.00175167601273529,0.00375162980080242,"0.0358399266239402",103.684,NA,"1000","500","1","12","1","0","0.9","0.8","2","Mi-pLasso",-0.000343451943882744,0.00333507207052291,"0.0381979130792284",72.738,NA
"1000","500","1","4","1","0","0.9","0.7",NA,"FstepZ",-0.0244234304512636,0.00390971817689237,"0.0438461702712689",26.309,NA,"1000","100","1","8","1","0","0.9","0.9",NA,"FstepZ",-0.0148243907349319,0.0173251101365247,"0.0990216246375631",9.75,NA,"1000","100","1","12","1","0","0.9","0.9",NA,"FstepZ",-0.0224593825284453,0.0165414099489409,"0.0985374578433543",9.325,NA
"1000","500","1","4","1","0","0.9","0.7",NA,"CV-Lasso",0.031753387144557,0.00363229959678496,NA,11.568,61.2999050745702,"1000","100","1","8","1","0","0.9","0.9",NA,"CV-Lasso",0.0234765754708528,0.0129859374957429,NA,3.064,26.7165932520324,"1000","100","1","12","1","0","0.9","0.9",NA,"CV-Lasso",0.0214620176943889,0.012703369727771,NA,3.178,27.5251025252371
"1000","500","1","4","1","0","0.9","0.7",NA,"CV-pLasso",0.0138725603339733,0.00335810667239961,"0.045079598728596",11.568,NA,"1000","100","1","8","1","0","0.9","0.9",NA,"CV-pLasso",0.00658493044725073,0.0141781906553477,"0.0996087716540529",3.064,NA,"1000","100","1","12","1","0","0.9","0.9",NA,"CV-pLasso",0.00331656600436991,0.0137886412108536,"0.0997723250352777",3.178,NA
"1000","500","1","4","1","0","0.9","0.7","2","Mi-Lasso",0.0123867981549548,0.00312811589744525,NA,119.782,0.171994795507279,"1000","100","1","8","1","0","0.9","0.9","2","Mi-Lasso",0.0145235998344049,0.0128432975894887,NA,7.527,159.434312923304,"1000","100","1","12","1","0","0.9","0.9","2","Mi-Lasso",0.0130662981117642,0.0127692426944794,NA,7.81,644.223703333445
"1000","500","1","4","1","0","0.9","0.7","2","Mi-pLasso",-0.00612080278848071,0.00387144149253606,"0.0348514551020408",119.782,NA,"1000","100","1","8","1","0","0.9","0.9","2","Mi-pLasso",0.0023150109957315,0.0148742674640634,"0.0951580228274404",7.527,NA,"1000","100","1","12","1","0","0.9","0.9","2","Mi-pLasso",0.000581125585900066,0.0148327047989117,"0.0948306972031442",7.81,NA
"1000","500","1","4","1","0","0.9","0.8",NA,"FstepZ",-0.0305627835060589,0.00424261064025661,"0.0438354955947004",31.592,NA,"1000","250","1","8","1","0","0.9","0.9",NA,"FstepZ",-0.0268679315792812,0.00695685329501637,"0.0614717005635117",17.889,NA,"1000","250","1","12","1","0","0.9","0.9",NA,"FstepZ",-0.0177998344123099,0.00586971762880867,"0.0614180524898529",14.307,NA
"1000","500","1","4","1","0","0.9","0.8",NA,"CV-Lasso",0.0365783607536583,0.00398397396720615,NA,13.809,60.0012426604402,"1000","250","1","8","1","0","0.9","0.9",NA,"CV-Lasso",0.0419739025508634,0.00634976948376303,NA,7.854,43.5908557035674,"1000","250","1","12","1","0","0.9","0.9",NA,"CV-Lasso",0.0308982310578403,0.00530630837347356,NA,5.813,46.2736386659084
"1000","500","1","4","1","0","0.9","0.8",NA,"CV-pLasso",0.0120113235813031,0.00339663659259819,"0.0453410464751803",13.809,NA,"1000","250","1","8","1","0","0.9","0.9",NA,"CV-pLasso",0.0190950818575268,0.00570457389158654,"0.0638488317443964",7.854,NA,"1000","250","1","12","1","0","0.9","0.9",NA,"CV-pLasso",0.016407014212668,0.00528127262005833,"0.0635487715847897",5.813,NA
"1000","500","1","4","1","0","0.9","0.8","2","Mi-Lasso",0.00774775098696368,0.00310001919940015,NA,178.729,0.0510197367755568,"1000","250","1","8","1","0","0.9","0.9","2","Mi-Lasso",0.0193282214409543,0.00546168695162652,NA,61.367,0.128062510973995,"1000","250","1","12","1","0","0.9","0.9","2","Mi-Lasso",0.0185548296564479,0.00498908522862357,NA,35.86,0.687488567643112
"1000","500","1","4","1","0","0.9","0.8","2","Mi-pLasso",-0.00998035426322819,0.00399562552314076,"0.0307379800771573",178.729,NA,"1000","250","1","8","1","0","0.9","0.9","2","Mi-pLasso",-0.00147739113429279,0.00676952503541726,"0.0496443853725784",61.367,NA,"1000","250","1","12","1","0","0.9","0.9","2","Mi-pLasso",0.00260132638332511,0.00598538734046902,"0.0549799136088873",35.86,NA
"1000","500","1","4","1","0","0.9","0.9",NA,"FstepZ",-0.0356414139588486,0.00468431765745487,"0.0436755665428338",36.899,NA,"1000","500","1","8","1","0","0.9","0.9",NA,"FstepZ",-0.0208767101086706,0.00382122288864857,"0.0434111177387718",30.171,NA,"1000","500","1","12","1","0","0.9","0.9",NA,"FstepZ",-0.0165099055602221,0.00338177306340376,"0.0433782642722984",26.359,NA
"1000","500","1","4","1","0","0.9","0.9",NA,"CV-Lasso",0.0443234898482892,0.00468372673624094,NA,17.24,57.730886551236,"1000","500","1","8","1","0","0.9","0.9",NA,"CV-Lasso",0.0358267746209537,0.00395114635665204,NA,12.433,63.0764586729935,"1000","500","1","12","1","0","0.9","0.9",NA,"CV-Lasso",0.0296949446596719,0.00344726724127056,NA,10.651,67.1829079821992
"1000","500","1","4","1","0","0.9","0.9",NA,"CV-pLasso",0.0128320127409676,0.00359549050892946,"0.0452207000876352",17.24,NA,"1000","500","1","8","1","0","0.9","0.9",NA,"CV-pLasso",0.0163980153448795,0.0034136402489883,"0.045040535510713",12.433,NA,"1000","500","1","12","1","0","0.9","0.9",NA,"CV-pLasso",0.0152375183293494,0.00319274275738263,"0.0449135280730519",10.651,NA
"1000","500","1","4","1","0","0.9","0.9","2","Mi-Lasso",0.00700496050245403,0.00315176161436314,NA,232.406,0.0371956665430043,"1000","500","1","8","1","0","0.9","0.9","2","Mi-Lasso",0.0133176673562534,0.00320529195522177,NA,148.572,0.0592355070820277,"1000","500","1","12","1","0","0.9","0.9","2","Mi-Lasso",0.0136283673389879,0.00294718627265477,NA,109.237,0.0768688258095873
"1000","500","1","4","1","0","0.9","0.9","2","Mi-pLasso",-0.00829961720396766,0.00428295647790275,"0.0272094820397798",232.406,NA,"1000","500","1","8","1","0","0.9","0.9","2","Mi-pLasso",-0.0046988526239421,0.0038587749048952,"0.0325317128378616",148.572,NA,"1000","500","1","12","1","0","0.9","0.9","2","Mi-pLasso",-0.00352293957783045,0.00364864333138785,"0.0352160874371458",109.237,NA

